Gated3D: Monocular 3D Object Detection From Temporal Illumination Cues

Today's state-of-the-art methods for 3D object detection are based on lidar, stereo, or monocular cameras. Lidar-based methods achieve the best accuracy, but have a large footprint, high cost, and mechanically-limited angular sampling rates, resulting in low spatial resolution at long ranges. Recent approaches based on low-cost monocular or stereo cameras promise to overcome these limitations but struggle in low-light or low-contrast regions as they rely on passive CMOS sensors. In this work, we propose a novel 3D object detection modality that exploits temporal illumination cues from a low-cost monocular gated imager. We propose a novel deep detector architecture, Gated3D, that is tailored to temporal illumination cues from three gated images. Gated images allow us to exploit mature 2D object feature extractors that guide the 3D predictions through a frustum segment estimation. We assess the proposed method on a novel 3D detection dataset that includes gated imagery captured in over 10,000 km of driving data. We validate that our method outperforms state-of-the-art monocular and stereo approaches at long distances. We will release our code and dataset, opening up a new sensor modality as an avenue to replace lidar in autonomous driving.

==> fig/image_formation/bwv_rip.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 2.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 2.301000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 5.457000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 7.335000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 8.164000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 8.464000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 8.486000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 8.361000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.158000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 7.916000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 7.657000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 7.395000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 7.136000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 6.886000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 6.645000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 6.416000000000000000e+03 3.300000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 6.198000000000000000e+03 4.290000000000000000e+02 0.000000000000000000e+00
2.100000000000000000e+01 5.991000000000000000e+03 1.315000000000000000e+03 0.000000000000000000e+00
2.200000000000000000e+01 5.796000000000000000e+03 2.183000000000000000e+03 0.000000000000000000e+00
2.300000000000000000e+01 5.611000000000000000e+03 2.899000000000000000e+03 0.000000000000000000e+00
2.400000000000000000e+01 5.436000000000000000e+03 3.491000000000000000e+03 0.000000000000000000e+00
2.500000000000000000e+01 5.271000000000000000e+03 3.980000000000000000e+03 0.000000000000000000e+00
2.600000000000000000e+01 5.114000000000000000e+03 4.386000000000000000e+03 0.000000000000000000e+00
2.700000000000000000e+01 4.966000000000000000e+03 4.721000000000000000e+03 0.000000000000000000e+00
2.800000000000000000e+01 4.826000000000000000e+03 4.999000000000000000e+03 0.000000000000000000e+00
2.900000000000000000e+01 4.693000000000000000e+03 5.227000000000000000e+03 0.000000000000000000e+00
3.000000000000000000e+01 4.566000000000000000e+03 5.414000000000000000e+03 0.000000000000000000e+00
3.100000000000000000e+01 4.446000000000000000e+03 5.567000000000000000e+03 0.000000000000000000e+00
3.200000000000000000e+01 4.332000000000000000e+03 5.690000000000000000e+03 0.000000000000000000e+00
3.300000000000000000e+01 4.223000000000000000e+03 5.789000000000000000e+03 0.000000000000000000e+00
3.400000000000000000e+01 4.119000000000000000e+03 5.866000000000000000e+03 0.000000000000000000e+00
3.500000000000000000e+01 4.020000000000000000e+03 5.925000000000000000e+03 0.000000000000000000e+00
3.600000000000000000e+01 3.926000000000000000e+03 5.968000000000000000e+03 0.000000000000000000e+00
3.700000000000000000e+01 3.832000000000000000e+03 5.999000000000000000e+03 0.000000000000000000e+00
3.800000000000000000e+01 3.708000000000000000e+03 6.017000000000000000e+03 0.000000000000000000e+00
3.900000000000000000e+01 3.535000000000000000e+03 6.026000000000000000e+03 0.000000000000000000e+00
4.000000000000000000e+01 3.354000000000000000e+03 6.027000000000000000e+03 0.000000000000000000e+00
4.100000000000000000e+01 3.141000000000000000e+03 6.020000000000000000e+03 0.000000000000000000e+00
4.200000000000000000e+01 2.907000000000000000e+03 6.007000000000000000e+03 0.000000000000000000e+00
4.300000000000000000e+01 2.685000000000000000e+03 5.989000000000000000e+03 0.000000000000000000e+00
4.400000000000000000e+01 2.480000000000000000e+03 5.967000000000000000e+03 0.000000000000000000e+00
4.500000000000000000e+01 2.291000000000000000e+03 5.940000000000000000e+03 0.000000000000000000e+00
4.600000000000000000e+01 2.115000000000000000e+03 5.910000000000000000e+03 0.000000000000000000e+00
4.700000000000000000e+01 1.952000000000000000e+03 5.877000000000000000e+03 0.000000000000000000e+00
4.800000000000000000e+01 1.801000000000000000e+03 5.842000000000000000e+03 0.000000000000000000e+00
4.900000000000000000e+01 1.660000000000000000e+03 5.804000000000000000e+03 0.000000000000000000e+00
5.000000000000000000e+01 1.529000000000000000e+03 5.765000000000000000e+03 0.000000000000000000e+00
5.100000000000000000e+01 1.407000000000000000e+03 5.725000000000000000e+03 0.000000000000000000e+00
5.200000000000000000e+01 1.293000000000000000e+03 5.683000000000000000e+03 0.000000000000000000e+00
5.300000000000000000e+01 1.187000000000000000e+03 5.641000000000000000e+03 0.000000000000000000e+00
5.400000000000000000e+01 1.088000000000000000e+03 5.597000000000000000e+03 0.000000000000000000e+00
5.500000000000000000e+01 9.940000000000000000e+02 5.553000000000000000e+03 0.000000000000000000e+00
5.600000000000000000e+01 9.070000000000000000e+02 5.509000000000000000e+03 0.000000000000000000e+00
5.700000000000000000e+01 8.260000000000000000e+02 5.464000000000000000e+03 0.000000000000000000e+00
5.800000000000000000e+01 7.490000000000000000e+02 5.419000000000000000e+03 5.000000000000000000e+00
5.900000000000000000e+01 6.770000000000000000e+02 5.374000000000000000e+03 6.700000000000000000e+01
6.000000000000000000e+01 6.090000000000000000e+02 5.329000000000000000e+03 2.140000000000000000e+02
6.100000000000000000e+01 5.460000000000000000e+02 5.275000000000000000e+03 3.750000000000000000e+02
6.200000000000000000e+01 4.860000000000000000e+02 5.164000000000000000e+03 5.240000000000000000e+02
6.300000000000000000e+01 4.290000000000000000e+02 5.009000000000000000e+03 6.640000000000000000e+02
6.400000000000000000e+01 3.760000000000000000e+02 4.853000000000000000e+03 7.950000000000000000e+02
6.500000000000000000e+01 3.260000000000000000e+02 4.705000000000000000e+03 9.180000000000000000e+02
6.600000000000000000e+01 2.790000000000000000e+02 4.564000000000000000e+03 1.033000000000000000e+03
6.700000000000000000e+01 2.340000000000000000e+02 4.429000000000000000e+03 1.141000000000000000e+03
6.800000000000000000e+01 1.920000000000000000e+02 4.299000000000000000e+03 1.242000000000000000e+03
6.900000000000000000e+01 1.520000000000000000e+02 4.176000000000000000e+03 1.337000000000000000e+03
7.000000000000000000e+01 1.150000000000000000e+02 4.057000000000000000e+03 1.426000000000000000e+03
7.100000000000000000e+01 7.900000000000000000e+01 3.944000000000000000e+03 1.509000000000000000e+03
7.200000000000000000e+01 4.600000000000000000e+01 3.835000000000000000e+03 1.588000000000000000e+03
7.300000000000000000e+01 1.600000000000000000e+01 3.730000000000000000e+03 1.661000000000000000e+03
7.400000000000000000e+01 2.000000000000000000e+00 3.630000000000000000e+03 1.730000000000000000e+03
7.500000000000000000e+01 0.000000000000000000e+00 3.534000000000000000e+03 1.795000000000000000e+03
7.600000000000000000e+01 0.000000000000000000e+00 3.442000000000000000e+03 1.855000000000000000e+03
7.700000000000000000e+01 0.000000000000000000e+00 3.353000000000000000e+03 1.912000000000000000e+03
7.800000000000000000e+01 0.000000000000000000e+00 3.268000000000000000e+03 1.966000000000000000e+03
7.900000000000000000e+01 0.000000000000000000e+00 3.185000000000000000e+03 2.016000000000000000e+03
8.000000000000000000e+01 0.000000000000000000e+00 3.106000000000000000e+03 2.063000000000000000e+03
8.100000000000000000e+01 0.000000000000000000e+00 3.030000000000000000e+03 2.107000000000000000e+03
8.200000000000000000e+01 0.000000000000000000e+00 2.954000000000000000e+03 2.148000000000000000e+03
8.300000000000000000e+01 0.000000000000000000e+00 2.859000000000000000e+03 2.187000000000000000e+03
8.400000000000000000e+01 0.000000000000000000e+00 2.732000000000000000e+03 2.223000000000000000e+03
8.500000000000000000e+01 0.000000000000000000e+00 2.602000000000000000e+03 2.257000000000000000e+03
8.600000000000000000e+01 0.000000000000000000e+00 2.478000000000000000e+03 2.289000000000000000e+03
8.700000000000000000e+01 0.000000000000000000e+00 2.358000000000000000e+03 2.319000000000000000e+03
8.800000000000000000e+01 0.000000000000000000e+00 2.243000000000000000e+03 2.347000000000000000e+03
8.900000000000000000e+01 0.000000000000000000e+00 2.133000000000000000e+03 2.373000000000000000e+03
9.000000000000000000e+01 0.000000000000000000e+00 2.027000000000000000e+03 2.397000000000000000e+03
9.100000000000000000e+01 0.000000000000000000e+00 1.925000000000000000e+03 2.420000000000000000e+03
9.200000000000000000e+01 0.000000000000000000e+00 1.827000000000000000e+03 2.441000000000000000e+03
9.300000000000000000e+01 0.000000000000000000e+00 1.733000000000000000e+03 2.461000000000000000e+03
9.400000000000000000e+01 0.000000000000000000e+00 1.642000000000000000e+03 2.479000000000000000e+03
9.500000000000000000e+01 0.000000000000000000e+00 1.555000000000000000e+03 2.496000000000000000e+03
9.600000000000000000e+01 0.000000000000000000e+00 1.471000000000000000e+03 2.512000000000000000e+03
9.700000000000000000e+01 0.000000000000000000e+00 1.390000000000000000e+03 2.526000000000000000e+03
9.800000000000000000e+01 0.000000000000000000e+00 1.312000000000000000e+03 2.539000000000000000e+03
9.900000000000000000e+01 0.000000000000000000e+00 1.237000000000000000e+03 2.552000000000000000e+03
1.000000000000000000e+02 0.000000000000000000e+00 1.165000000000000000e+03 2.563000000000000000e+03
1.010000000000000000e+02 0.000000000000000000e+00 1.095000000000000000e+03 2.574000000000000000e+03
1.020000000000000000e+02 0.000000000000000000e+00 1.028000000000000000e+03 2.583000000000000000e+03
1.030000000000000000e+02 0.000000000000000000e+00 9.630000000000000000e+02 2.592000000000000000e+03
1.040000000000000000e+02 0.000000000000000000e+00 9.000000000000000000e+02 2.600000000000000000e+03
1.050000000000000000e+02 0.000000000000000000e+00 8.400000000000000000e+02 2.607000000000000000e+03
1.060000000000000000e+02 0.000000000000000000e+00 7.820000000000000000e+02 2.613000000000000000e+03
1.070000000000000000e+02 0.000000000000000000e+00 7.260000000000000000e+02 2.619000000000000000e+03
1.080000000000000000e+02 0.000000000000000000e+00 6.710000000000000000e+02 2.624000000000000000e+03
1.090000000000000000e+02 0.000000000000000000e+00 6.190000000000000000e+02 2.628000000000000000e+03
1.100000000000000000e+02 0.000000000000000000e+00 5.680000000000000000e+02 2.632000000000000000e+03
1.110000000000000000e+02 0.000000000000000000e+00 5.190000000000000000e+02 2.635000000000000000e+03
1.120000000000000000e+02 0.000000000000000000e+00 4.720000000000000000e+02 2.638000000000000000e+03
1.130000000000000000e+02 0.000000000000000000e+00 4.260000000000000000e+02 2.640000000000000000e+03
1.140000000000000000e+02 0.000000000000000000e+00 3.820000000000000000e+02 2.628000000000000000e+03
1.150000000000000000e+02 0.000000000000000000e+00 3.400000000000000000e+02 2.592000000000000000e+03
1.160000000000000000e+02 0.000000000000000000e+00 2.980000000000000000e+02 2.548000000000000000e+03
1.170000000000000000e+02 0.000000000000000000e+00 2.580000000000000000e+02 2.505000000000000000e+03
1.180000000000000000e+02 0.000000000000000000e+00 2.200000000000000000e+02 2.462000000000000000e+03
1.190000000000000000e+02 0.000000000000000000e+00 1.820000000000000000e+02 2.421000000000000000e+03
1.200000000000000000e+02 0.000000000000000000e+00 1.460000000000000000e+02 2.381000000000000000e+03
1.210000000000000000e+02 0.000000000000000000e+00 1.110000000000000000e+02 2.340000000000000000e+03
1.220000000000000000e+02 0.000000000000000000e+00 7.700000000000000000e+01 2.287000000000000000e+03
1.230000000000000000e+02 0.000000000000000000e+00 4.500000000000000000e+01 2.213000000000000000e+03
1.240000000000000000e+02 0.000000000000000000e+00 1.500000000000000000e+01 2.137000000000000000e+03
1.250000000000000000e+02 0.000000000000000000e+00 2.000000000000000000e+00 2.064000000000000000e+03
1.260000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.992000000000000000e+03
1.270000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.922000000000000000e+03
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.854000000000000000e+03
1.290000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.788000000000000000e+03
1.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.724000000000000000e+03
1.310000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.662000000000000000e+03
1.320000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.601000000000000000e+03
1.330000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.542000000000000000e+03
1.340000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.484000000000000000e+03
1.350000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.428000000000000000e+03
1.360000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.374000000000000000e+03
1.370000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.321000000000000000e+03
1.380000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.269000000000000000e+03
1.390000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.218000000000000000e+03
1.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.169000000000000000e+03
1.410000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.122000000000000000e+03
1.420000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.075000000000000000e+03
1.430000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.030000000000000000e+03
1.440000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 9.850000000000000000e+02
1.450000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 9.420000000000000000e+02
1.460000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+02
1.470000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 8.590000000000000000e+02
1.480000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 8.190000000000000000e+02
1.490000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.800000000000000000e+02
1.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.420000000000000000e+02
1.510000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 7.050000000000000000e+02
1.520000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.690000000000000000e+02
1.530000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.340000000000000000e+02
1.540000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+02
1.550000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.660000000000000000e+02
1.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.330000000000000000e+02
1.570000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.010000000000000000e+02
1.580000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.700000000000000000e+02
1.590000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.400000000000000000e+02
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.100000000000000000e+02
1.610000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.810000000000000000e+02
1.620000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.520000000000000000e+02
1.630000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.250000000000000000e+02
1.640000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.980000000000000000e+02
1.650000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.710000000000000000e+02
1.660000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.450000000000000000e+02
1.670000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 2.200000000000000000e+02
1.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.960000000000000000e+02
1.690000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.710000000000000000e+02
1.700000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.480000000000000000e+02
1.710000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.250000000000000000e+02
1.720000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.030000000000000000e+02
1.730000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 8.100000000000000000e+01
1.740000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 5.900000000000000000e+01
1.750000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 3.800000000000000000e+01
1.760000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 1.800000000000000000e+01
1.770000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
1.780000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.790000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.810000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.820000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.830000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.850000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.860000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.870000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.880000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.890000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.910000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.930000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.940000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.960000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.970000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.980000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.990000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.010000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.020000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.030000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.040000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.050000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.060000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.070000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.080000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.090000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.110000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.130000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.140000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.150000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.160000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.170000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.180000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.190000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.210000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.220000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.230000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.260000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.270000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.290000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.310000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.320000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.330000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.340000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.350000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.360000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.370000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.380000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.390000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.410000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.420000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.430000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.440000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.450000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.460000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.470000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.480000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.530000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.550000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.570000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.580000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.590000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.610000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.620000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.630000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.640000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.650000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.660000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.670000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.690000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.710000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.720000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.730000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.740000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.760000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.770000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.780000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.790000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.810000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.820000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.830000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.850000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.860000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.870000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.880000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.900000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.910000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.930000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.940000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.950000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.960000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.970000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.980000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.990000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.010000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.020000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.030000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.040000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.050000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.060000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.070000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.080000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.090000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.100000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.110000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.130000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.140000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.160000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.170000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.180000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.190000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.210000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.220000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.230000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.260000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.270000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.310000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.320000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.330000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.340000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.350000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.360000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.370000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.380000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.390000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.400000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.410000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.420000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.430000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.440000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.450000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.460000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.470000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.480000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.490000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.510000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.520000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.530000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.540000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00

